RNTuple performance: Status and Outlook

Upcoming HEP experiments, e.g. at the HL-LHC, are expected to increase the volume of generated data by at least one order of magnitude. In order to retain the ability to analyze the influx of data, full exploitation of modern storage hardware and systems, such as low-latency high-bandwidth NVMe devices and distributed object stores, becomes critical. To this end, the ROOT RNTuple I/O subsystem has been designed to address performance bottlenecks and shortcomings of ROOT's current state of the art TTree I/O subsystem. RNTuple provides a backwards-incompatible redesign of the TTree binary format and access API that evolves the ROOT event data I/O for the challenges of the upcoming decades. It focuses on a compact data format, on performance engineering for modern storage hardware, for instance through making parallel and asynchronous I/O calls by default, and on robust interfaces that are easy to use correctly. In this contribution, we evaluate the RNTuple performance for typical HEP analysis tasks. We compare the throughput delivered by RNTuple to popular I/O libraries outside HEP, such as HDF5 and Apache Parquet. We demonstrate the advantages of RNTuple for HEP analysis workflows and provide an outlook on the road to its use in production.

==> data/b2hhh_analysis.csv <==
_   	            TTree       TTree-  TTree+  RNTuple     RNTuple-    RNTuple+    Parquet     Parquet-    Parquet+    HDF5/row   HDF5/row-    HDF5/row+	HDF5/col    HDF5/col-   HDF5/col+
HDD                 180.642 	0.202	0.069	250.684 	4.894	    6.337	    193.787	    0.719	    0.667	    118.620	    1.024	    2.203	    34.529  	2.160   	11.533
SSD                 390.991     1.423	1.145	2815.778	35.986  	39.946  	1291.164	8.449   	10.565	    138.556 	1.047   	1.717	    190.580	    0.724	    0.913
CephFS              345.303     44.337	32.842	954.010 	116.885	    60.896	    679.426 	67.881	    34.309	    142.072	    2.499	    2.410	    172.222	    4.223	    1.361
HDD\ warm\ cache	458.313 	1.537	1.328	3093.125	77.511	    78.557	    2201.903	28.678	    19.268	    143.996	    1.308	    3.062	    214.977	    1.043	    0.548


==> data/partialread_cms.csv <==
_   	            TTree       TTree-  TTree+  RNTuple     RNTuple-    RNTuple+    Parquet     Parquet-    Parquet+    HDF5/row   HDF5/row-    HDF5/row+	HDF5/col    HDF5/col-   HDF5/col+
HDD                 88.537  	0.193	0.322	211.244	    2.280   	3.958	    202.996 	2.462	    2.463   	0.099	    0.000   	0.000	    6.101   	0.096	    0.070
SSD                 214.074 	7.084	2.167	886.606 	30.419	    21.982	    718.095	    32.056	    11.394	    0.099	    0.004	    0.001	    6.470	    0.052	    0.050
CephFS              73.611	    9.522	11.903	367.946	    124.139	    91.425	    158.958	    11.096	    29.220	    0.099	    0.000	    0.000	    5.975	    0.088	    0.104
HDD\ warm\ cache    243.438	    2.646	1.630	939.851 	16.664	    16.064  	947.749	    6.030	    3.963	    0.099   	0.004	    0.001   	6.477	    0.076   	0.043


==> data/partialread_lhcb.csv <==
_   	            TTree       TTree-  TTree+  RNTuple     RNTuple-    RNTuple+    Parquet     Parquet-    Parquet+    HDF5/row   HDF5/row-    HDF5/row+	HDF5/col    HDF5/col-   HDF5/col+
HDD                 141.276 	0.870	1.824	171.024 	3.318   	3.827	    189.158	    0.736   	1.001	    74.301  	0.593	    0.744   	126.318	    4.475   	2.065
SSD                 266.167	    2.713	1.647	2747.946	99.885	    72.156	    1103.313	6.789	    9.116	    86.937	    0.496	    1.504	    163.358	    0.601	    0.451
CephFS              239.072 	19.626	11.146	586.464	    69.985	    50.359	    581.376 	94.299	    124.012	    89.583	    1.417	    1.094	    164.860	    7.409	    2.135
HDD\ warm\ cache	308.344 	1.977	1.949	3376.093	63.123	    100.272	    2048.391	15.358	    21.592  	90.389	    0.867   	0.713	    191.932 	0.784	    0.700


==> data/size_readb_comp.csv <==
what                size    readb
TTree               2.111395349  0.400412672
RNTuple             1.444286812  0.322355200
Parquet             1.702046125  0.306102272
HDF5/row            3.271307364  2.400235520
HDF5/col            1.503076169  0.384978944

